Using the cosmological recombination radiation to probe early dark energy and fundamental constant variations

The cosmological recombination radiation (CRR) is one of the guaranteed spectral distortion signals from the early Universe. The CRR photons from hydrogen and helium pre-date the last scattering process and as such allow probing physical phenomena in the pre-recombination era. Here we compute the modifications to the CRR caused by early dark energy models and varying fundamental constants. These new physics examples have seen increased recent activity in connection with the Hubble tension, motivating the exploratory study presented here. The associated CRR responses are spectrally-rich but the level of the signals is small. We forecast the possible sensitivity of future spectrometers to these effects. Our estimates demonstrate that the CRR directly depends to changes in the expansion history and recombination physics during the pre-recombination era. However, futuristic sensitivities are required for spectrometer-only constraints that are competitive with other cosmological probes. Nevertheless, measurements of the CRR can directly reach into phases that otherwise remain inaccessible, highlighting the potential these types of observations could have as a probe of the early Universe. A combination with ${\it Planck}$ data further shows that a synergistic approach is very promising.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
